Evaluation of deep learning models for multi-step ahead time series prediction

Time series prediction with neural networks has been the focus of much research in the past few decades. Given the recent deep learning revolution, there has been much attention in using deep learning models for time series prediction, and hence it is important to evaluate their strengths and weaknesses. In this paper, we present an evaluation study that compares the performance of deep learning models for multi-step ahead time series prediction. The deep learning methods comprise simple recurrent neural networks, long short-term memory (LSTM) networks, bidirectional LSTM networks, encoder-decoder LSTM networks, and convolutional neural networks. We provide a further comparison with simple neural networks that use stochastic gradient descent and adaptive moment estimation (Adam) for training. We focus on univariate time series for multi-step-ahead prediction from benchmark time-series datasets and provide a further comparison of the results with related methods from the literature. The results show that the bidirectional and encoder-decoder LSTM network provides the best performance in accuracy for the given time series problems.

==> Shaurya/ACFinance/Analysis.csv <==
,Train-RMSE-Mean,Test-RMSE-Mean,Step1-RMSE-Mean,Step2-RMSE-Mean,Step3-RMSE-Mean,Step4-RMSE-Mean,Step5-RMSE-Mean,Step6-RMSE-Mean,Step7-RMSE-Mean,Step8-RMSE-Mean,Step9-RMSE-Mean,Step10-RMSE-Mean
FNN-Adam,0.16284,0.08849,0.01647,0.02028,0.0217,0.024919999999999998,0.027239999999999997,0.0289,0.03113,0.03229,0.033889999999999997,0.03575
FNN-SGD,0.17033,0.0988,0.020919999999999998,0.02417,0.0266,0.027739999999999997,0.029889999999999996,0.03249,0.03422,0.034980000000000004,0.03568,0.03802
LSTM,0.14707,0.086,0.0127,0.01677,0.019,0.02201,0.02477,0.028110000000000003,0.03021,0.033319999999999995,0.03639,0.036739999999999995
BD-LSTM,0.14543,0.0915,0.01266,0.01648,0.01935,0.02288,0.025330000000000002,0.02922,0.033089999999999994,0.03562,0.03875,0.0409
ED-LSTM,0.14369,0.09226000000000001,0.013040000000000001,0.01708,0.020380000000000002,0.02386,0.0271,0.03023,0.033389999999999996,0.035930000000000004,0.03797,0.03953
RNN,0.19297,0.09365,0.01731,0.0202,0.02283,0.025769999999999998,0.02841,0.030410000000000003,0.03273,0.03485,0.037110000000000004,0.038439999999999995


==> Shaurya/ACFinance/AnalysisCopy.csv <==
,FNN-Adam,FNN-SGD,LSTM,BD-LSTM,ED-LSTM,RNN
Train-RMSE-Mean,0.16284,0.17033,0.14707,0.14543,0.14369,0.19297
Test-RMSE-Mean,0.08849,0.0988,0.086,0.0915,0.09226,0.09365
Step1-RMSE-Mean,0.01647,0.02092,0.0127,0.01266,0.01304,0.01731
Step2-RMSE-Mean,0.02028,0.02417,0.01677,0.01648,0.01708,0.0202
Step3-RMSE-Mean,0.0217,0.0266,0.019,0.01935,0.02038,0.02283
Step4-RMSE-Mean,0.02492,0.02774,0.02201,0.02288,0.02386,0.02577
Step5-RMSE-Mean,0.02724,0.02989,0.02477,0.02533,0.0271,0.02841
Step6-RMSE-Mean,0.0289,0.03249,0.02811,0.02922,0.03023,0.03041
Step7-RMSE-Mean,0.03113,0.03422,0.03021,0.03309,0.03339,0.03273
Step8-RMSE-Mean,0.03229,0.03498,0.03332,0.03562,0.03593,0.03485
Step9-RMSE-Mean,0.03389,0.03568,0.03639,0.03875,0.03797,0.03711
Step10-RMSE-Mean,0.03575,0.03802,0.03674,0.0409,0.03953,0.03844


==> Shaurya/Henon/Analysis.csv <==
,Train-RMSE-Mean,Test-RMSE-Mean,Step1-RMSE-Mean,Step2-RMSE-Mean,Step3-RMSE-Mean,Step4-RMSE-Mean,Step5-RMSE-Mean,Step6-RMSE-Mean,Step7-RMSE-Mean,Step8-RMSE-Mean,Step9-RMSE-Mean,Step10-RMSE-Mean
FNN-Adam,0.54695,0.53784,0.14652,0.16063,0.16103,0.17135,0.17312,0.17582,0.17856,0.17806,0.17569,0.17625
FNN-SGD,0.56701,0.55775,0.17253,0.17113,0.17069,0.17597000000000002,0.17694000000000001,0.17772000000000002,0.1814,0.1805,0.17875,0.17734
LSTM,0.45424,0.45164,0.0287,0.06825,0.09197999999999999,0.13862,0.15844,0.16417,0.1684,0.17073,0.17227,0.17565
BD-LSTM,0.40144,0.41271,0.0241,0.04478,0.06095,0.09246,0.12867,0.15379,0.15929000000000001,0.16974,0.17375,0.17328
ED-LSTM,0.32345999999999997,0.32938,0.022580000000000003,0.045360000000000004,0.05168,0.0609,0.0694,0.08677,0.11202999999999999,0.13713,0.15241,0.16887
RNN,0.52473,0.5161899999999999,0.08851,0.15145999999999998,0.15771,0.16430999999999998,0.17178,0.17303,0.17636,0.17683,0.17519,0.17506


==> Shaurya/Henon/AnalysisCopy.csv <==
,FNN-Adam,FNN-SGD,LSTM,BD-LSTM,ED-LSTM,RNN
Train-RMSE-Mean,0.54695,0.56701,0.45424,0.40144,0.32346,0.52473
Test-RMSE-Mean,0.53784,0.55775,0.45164,0.41271,0.32938,0.51619
Step1-RMSE-Mean,0.14652,0.17253,0.0287,0.0241,0.02258,0.08851
Step2-RMSE-Mean,0.16063,0.17113,0.06825,0.04478,0.04536,0.15146
Step3-RMSE-Mean,0.16103,0.17069,0.09198,0.06095,0.05168,0.15771
Step4-RMSE-Mean,0.17135,0.17597,0.13862,0.09246,0.0609,0.16431
Step5-RMSE-Mean,0.17312,0.17694,0.15844,0.12867,0.0694,0.17178
Step6-RMSE-Mean,0.17582,0.17772,0.16417,0.15379,0.08677,0.17303
Step7-RMSE-Mean,0.17856,0.1814,0.1684,0.15929,0.11203,0.17636
Step8-RMSE-Mean,0.17806,0.1805,0.17073,0.16974,0.13713,0.17683
Step9-RMSE-Mean,0.17569,0.17875,0.17227,0.17375,0.15241,0.17519
Step10-RMSE-Mean,0.17625,0.17734,0.17565,0.17328,0.16887,0.17506


==> Shaurya/Lazer/Analysis.csv <==
,Train-RMSE-Mean,Test-RMSE-Mean,Step1-RMSE-Mean,Step2-RMSE-Mean,Step3-RMSE-Mean,Step4-RMSE-Mean,Step5-RMSE-Mean,Step6-RMSE-Mean,Step7-RMSE-Mean,Step8-RMSE-Mean,Step9-RMSE-Mean,Step10-RMSE-Mean
FNN-Adam,0.33708,0.25375,0.07463,0.10425999999999999,0.08198,0.07637999999999999,0.07605,0.06906,0.06319,0.06423,0.08906,0.0924
FNN-SGD,0.42512,0.28205,0.08951,0.0983,0.08155,0.08524,0.08743,0.07874,0.07401,0.08637,0.10319,0.09681000000000001
LSTM,0.19539,0.19105,0.05772000000000001,0.07246,0.08067,0.06969,0.0512,0.053989999999999996,0.0537,0.04641,0.0507,0.05611
BD-LSTM,0.16191,0.20067000000000002,0.043910000000000005,0.08917,0.07733,0.05471,0.059620000000000006,0.06554,0.060110000000000004,0.04597,0.05992000000000001,0.06307
ED-LSTM,0.11659000000000001,0.20195,0.049,0.08943,0.07072,0.060110000000000004,0.06935,0.06056,0.058170000000000006,0.05105,0.05268,0.06146
RNN,0.32105,0.25803000000000004,0.06412000000000001,0.11757000000000001,0.08323,0.07617,0.07552,0.07304,0.06426,0.06106,0.08822,0.09471


==> Shaurya/Lazer/AnalysisCopy.csv <==
,FNN-Adam,FNN-SGD,LSTM,BD-LSTM,ED-LSTM,RNN
Train-RMSE-Mean,0.33708,0.42512,0.19539,0.16191,0.11659,0.32105
Test-RMSE-Mean,0.25375,0.28205,0.19105,0.20067,0.20195,0.25803
Step1-RMSE-Mean,0.07463,0.08951,0.05772,0.04391,0.049,0.06412
Step2-RMSE-Mean,0.10426,0.0983,0.07246,0.08917,0.08943,0.11757
Step3-RMSE-Mean,0.08198,0.08155,0.08067,0.07733,0.07072,0.08323
Step4-RMSE-Mean,0.07638,0.08524,0.06969,0.05471,0.06011,0.07617
Step5-RMSE-Mean,0.07605,0.08743,0.0512,0.05962,0.06935,0.07552
Step6-RMSE-Mean,0.06906,0.07874,0.05399,0.06554,0.06056,0.07304
Step7-RMSE-Mean,0.06319,0.07401,0.0537,0.06011,0.05817,0.06426
Step8-RMSE-Mean,0.06423,0.08637,0.04641,0.04597,0.05105,0.06106
Step9-RMSE-Mean,0.08906,0.10319,0.0507,0.05992,0.05268,0.08822
Step10-RMSE-Mean,0.0924,0.09681,0.05611,0.06307,0.06146,0.09471


==> Shaurya/Lorenz/Analysis.csv <==
,Train-RMSE-Mean,Test-RMSE-Mean,Step1-RMSE-Mean,Step2-RMSE-Mean,Step3-RMSE-Mean,Step4-RMSE-Mean,Step5-RMSE-Mean,Step6-RMSE-Mean,Step7-RMSE-Mean,Step8-RMSE-Mean,Step9-RMSE-Mean,Step10-RMSE-Mean
FNN-Adam,0.19318,0.18087,0.018269999999999998,0.02059,0.025330000000000002,0.03335,0.04811,0.05268,0.061320000000000006,0.06782,0.08846,0.08586
FNN-SGD,0.27609,0.26494,0.03363,0.043210000000000005,0.05467999999999999,0.06506,0.07872,0.08657999999999999,0.09441000000000001,0.10269,0.11155,0.11777
LSTM,0.0242,0.02535,0.00246,0.0032600000000000003,0.0041600000000000005,0.00513,0.00642,0.00731,0.00892,0.01008,0.01167,0.01293
BD-LSTM,0.030010000000000002,0.031039999999999998,0.0043100000000000005,0.00545,0.00644,0.00742,0.007890000000000001,0.00942,0.01068,0.01251,0.01326,0.01461
ED-LSTM,0.02252,0.02342,0.00511,0.004379999999999999,0.00465,0.00518,0.0059299999999999995,0.0068200000000000005,0.0079,0.00898,0.00995,0.01095
RNN,0.053810000000000004,0.05417,0.011290000000000001,0.01286,0.01432,0.01511,0.01554,0.01643,0.01709,0.01864,0.01989,0.02265


==> Shaurya/Lorenz/AnalysisCopy.csv <==
,FNN-Adam,FNN-SGD,LSTM,BD-LSTM,ED-LSTM,RNN
Train-RMSE-Mean,0.19318,0.27609,0.0242,0.03001,0.02252,0.05381
Test-RMSE-Mean,0.18087,0.26494,0.02535,0.03104,0.02342,0.05417
Step1-RMSE-Mean,0.01827,0.03363,0.00246,0.00431,0.00511,0.01129
Step2-RMSE-Mean,0.02059,0.04321,0.00326,0.00545,0.00438,0.01286
Step3-RMSE-Mean,0.02533,0.05468,0.00416,0.00644,0.00465,0.01432
Step4-RMSE-Mean,0.03335,0.06506,0.00513,0.00742,0.00518,0.01511
Step5-RMSE-Mean,0.04811,0.07872,0.00642,0.00789,0.00593,0.01554
Step6-RMSE-Mean,0.05268,0.08658,0.00731,0.00942,0.00682,0.01643
Step7-RMSE-Mean,0.06132,0.09441,0.00892,0.01068,0.0079,0.01709
Step8-RMSE-Mean,0.06782,0.10269,0.01008,0.01251,0.00898,0.01864
Step9-RMSE-Mean,0.08846,0.11155,0.01167,0.01326,0.00995,0.01989
Step10-RMSE-Mean,0.08586,0.11777,0.01293,0.01461,0.01095,0.02265


==> Shaurya/Mackey/Analysis.csv <==
,Train-RMSE-Mean,Test-RMSE-Mean,Step1-RMSE-Mean,Step2-RMSE-Mean,Step3-RMSE-Mean,Step4-RMSE-Mean,Step5-RMSE-Mean,Step6-RMSE-Mean,Step7-RMSE-Mean,Step8-RMSE-Mean,Step9-RMSE-Mean,Step10-RMSE-Mean
FNN-Adam,0.18099,0.18218,0.0162,0.02559,0.03985,0.04565,0.05205,0.05807999999999999,0.06804,0.07265,0.07608,0.07767
FNN-SGD,0.2576,0.25986,0.04852,0.062079999999999996,0.06862,0.0745,0.07851,0.08796,0.09122000000000001,0.09368,0.09632,0.09902999999999999
LSTM,0.08903,0.0897,0.00564,0.00801,0.01205,0.017830000000000002,0.02384,0.02976,0.03413,0.03807,0.04058,0.04185
BD-LSTM,0.07499,0.07649,0.0051600000000000005,0.008320000000000001,0.01166,0.01553,0.02023,0.02441,0.02883,0.03179,0.034319999999999996,0.03586
ED-LSTM,0.05867000000000001,0.06018,0.0059,0.007640000000000001,0.01026,0.01329,0.01675,0.02001,0.02273,0.02475,0.02609,0.02713
RNN,0.13172,0.1321,0.0077599999999999995,0.014190000000000001,0.02139,0.02895,0.036489999999999995,0.04342,0.04962,0.0547,0.05864,0.0615


==> Shaurya/Mackey/AnalysisCopy.csv <==
,FNN-Adam,FNN-SGD,LSTM,BD-LSTM,ED-LSTM,RNN
Train-RMSE-Mean,0.18099,0.2576,0.08903,0.07499,0.05867,0.13172
Test-RMSE-Mean,0.18218,0.25986,0.0897,0.07649,0.06018,0.1321
Step1-RMSE-Mean,0.0162,0.04852,0.00564,0.00516,0.0059,0.00776
Step2-RMSE-Mean,0.02559,0.06208,0.00801,0.00832,0.00764,0.01419
Step3-RMSE-Mean,0.03985,0.06862,0.01205,0.01166,0.01026,0.02139
Step4-RMSE-Mean,0.04565,0.0745,0.01783,0.01553,0.01329,0.02895
Step5-RMSE-Mean,0.05205,0.07851,0.02384,0.02023,0.01675,0.03649
Step6-RMSE-Mean,0.05808,0.08796,0.02976,0.02441,0.02001,0.04342
Step7-RMSE-Mean,0.06804,0.09122,0.03413,0.02883,0.02273,0.04962
Step8-RMSE-Mean,0.07265,0.09368,0.03807,0.03179,0.02475,0.0547
Step9-RMSE-Mean,0.07608,0.09632,0.04058,0.03432,0.02609,0.05864
Step10-RMSE-Mean,0.07767,0.09903,0.04185,0.03586,0.02713,0.0615


==> Shaurya/Rossler/Analysis.csv <==
,Train-RMSE-Mean,Test-RMSE-Mean,Step1-RMSE-Mean,Step2-RMSE-Mean,Step3-RMSE-Mean,Step4-RMSE-Mean,Step5-RMSE-Mean,Step6-RMSE-Mean,Step7-RMSE-Mean,Step8-RMSE-Mean,Step9-RMSE-Mean,Step10-RMSE-Mean
FNN-Adam,0.15461,0.14727,0.01484,0.02017,0.025169999999999998,0.03225,0.03995,0.048960000000000004,0.05269,0.060270000000000004,0.06212,0.06734
FNN-SGD,0.3757,0.43144,0.04673,0.0666,0.09102,0.10597000000000001,0.12573,0.14239000000000002,0.15725,0.16641,0.18179,0.18813
LSTM,0.04158,0.04875,0.008,0.008620000000000001,0.00988,0.01166,0.01351,0.01553,0.01701,0.01848,0.02036,0.02246
BD-LSTM,0.02814,0.03486,0.00381,0.00468,0.00606,0.007240000000000001,0.008440000000000001,0.01005,0.012029999999999999,0.01415,0.01567,0.01779
ED-LSTM,0.03741,0.04268,0.008459999999999999,0.00817,0.00976,0.01121,0.01284,0.01408,0.01511,0.01589,0.01671,0.01803
RNN,0.10877,0.10305,0.018580000000000003,0.021769999999999998,0.02501,0.02901,0.03136,0.03394,0.03605,0.038169999999999996,0.04036,0.0424


==> Shaurya/Rossler/AnalysisCopy.csv <==
,FNN-Adam,FNN-SGD,LSTM,BD-LSTM,ED-LSTM,RNN
Train-RMSE-Mean,0.15461,0.3757,0.04158,0.02814,0.03741,0.10877
Test-RMSE-Mean,0.14727,0.43144,0.04875,0.03486,0.04268,0.10305
Step1-RMSE-Mean,0.01484,0.04673,0.008,0.00381,0.00846,0.01858
Step2-RMSE-Mean,0.02017,0.0666,0.00862,0.00468,0.00817,0.02177
Step3-RMSE-Mean,0.02517,0.09102,0.00988,0.00606,0.00976,0.02501
Step4-RMSE-Mean,0.03225,0.10597,0.01166,0.00724,0.01121,0.02901
Step5-RMSE-Mean,0.03995,0.12573,0.01351,0.00844,0.01284,0.03136
Step6-RMSE-Mean,0.04896,0.14239,0.01553,0.01005,0.01408,0.03394
Step7-RMSE-Mean,0.05269,0.15725,0.01701,0.01203,0.01511,0.03605
Step8-RMSE-Mean,0.06027,0.16641,0.01848,0.01415,0.01589,0.03817
Step9-RMSE-Mean,0.06212,0.18179,0.02036,0.01567,0.01671,0.04036
Step10-RMSE-Mean,0.06734,0.18813,0.02246,0.01779,0.01803,0.0424


==> Shaurya/Sunspot/Analysis.csv <==
,Train-RMSE-Mean,Test-RMSE-Mean,Step1-RMSE-Mean,Step2-RMSE-Mean,Step3-RMSE-Mean,Step4-RMSE-Mean,Step5-RMSE-Mean,Step6-RMSE-Mean,Step7-RMSE-Mean,Step8-RMSE-Mean,Step9-RMSE-Mean,Step10-RMSE-Mean
FNN-Adam,0.20427,0.15104,0.0163,0.02356,0.03108,0.03495,0.04068,0.04645,0.0514,0.05816,0.06534,0.07449
FNN-SGD,0.32295,0.21786999999999998,0.028069999999999998,0.035210000000000005,0.04411,0.05185,0.06097999999999999,0.06773,0.07712999999999999,0.08557999999999999,0.09312000000000001,0.10121000000000001
LSTM,0.1418,0.11603,0.00719,0.014819999999999998,0.02197,0.027510000000000003,0.03213,0.03597,0.0397,0.04489,0.05086,0.0587
BD-LSTM,0.13694,0.11472,0.00857,0.01549,0.022180000000000002,0.027630000000000002,0.03178,0.03583,0.0395,0.043989999999999994,0.04983,0.05756
ED-LSTM,0.12095,0.13224,0.01091,0.01699,0.02366,0.029210000000000003,0.03477,0.04021,0.04582,0.05186,0.05905,0.06733
RNN,0.18748,0.13423,0.0132,0.02119,0.02847,0.034589999999999996,0.03946,0.04311,0.0463,0.050289999999999994,0.05644,0.06411


==> Shaurya/Sunspot/AnalysisCopy.csv <==
,FNN-Adam,FNN-SGD,LSTM,BD-LSTM,ED-LSTM,RNN
Train-RMSE-Mean,0.20427,0.32295,0.1418,0.13694,0.12095,0.18748
Test-RMSE-Mean,0.15104,0.21787,0.11603,0.11472,0.13224,0.13423
Step1-RMSE-Mean,0.0163,0.02807,0.00719,0.00857,0.01091,0.0132
Step2-RMSE-Mean,0.02356,0.03521,0.01482,0.01549,0.01699,0.02119
Step3-RMSE-Mean,0.03108,0.04411,0.02197,0.02218,0.02366,0.02847
Step4-RMSE-Mean,0.03495,0.05185,0.02751,0.02763,0.02921,0.03459
Step5-RMSE-Mean,0.04068,0.06098,0.03213,0.03178,0.03477,0.03946
Step6-RMSE-Mean,0.04645,0.06773,0.03597,0.03583,0.04021,0.04311
Step7-RMSE-Mean,0.0514,0.07713,0.0397,0.0395,0.04582,0.0463
Step8-RMSE-Mean,0.05816,0.08558,0.04489,0.04399,0.05186,0.05029
Step9-RMSE-Mean,0.06534,0.09312,0.05086,0.04983,0.05905,0.05644
Step10-RMSE-Mean,0.07449,0.10121,0.0587,0.05756,0.06733,0.06411

